Inclusive Employment Pathways: Career Success Factors for Autistic Individuals in Software Engineering

Research has highlighted the valuable contributions of autistic individuals in the Information and Communication Technology (ICT) sector, particularly in areas such as software development, testing, and cybersecurity. Their strengths in information processing, attention to detail, innovative thinking, and commitment to high-quality outcomes in the ICT domain are well-documented. However, despite their potential, autistic individuals often face barriers in Software Engineering (SE) roles due to a lack of personalised tools, complex work environments, non-inclusive recruitment practices, limited co-worker support, challenging social dynamics and so on. Motivated by the ethical framework of the neurodiversity movement and the success of pioneering initiatives like the Dandelion program, corporate Diversity, Equity, and Inclusion (DEI) in the ICT sector has increasingly focused on autistic talent. This movement fundamentally reframes challenges not as individual deficits but as failures of environments designed for a neurotypical majority. Despite this progress, there is no synthesis of knowledge reporting the full pathway from software engineering education through to sustainable workplace inclusion. To address this, we conducted a Systematic Review of 30 studies and identified 18 success factors grouped into four thematic categories: (1) Software Engineering Education, (2) Career and Employment Training, (3) Work Environment, and (4) Tools and Assistive Technologies. Our findings offer evidence-based recommendations for educational institutions, employers, organisations, and tool developers to enhance the inclusion of autistic individuals in SE. These include strategies for inclusive meeting and collaboration practices, accessible and structured work environments, clear role and responsibility definitions, and the provision of tailored workplace accommodations.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


